Near-optimal Assembly for Shotgun Sequencing with Noisy Reads

Recent work identified the fundamental limits on the information requirements in terms of read length and coverage depth required for successful de novo genome reconstruction from shotgun sequencing data, based on the idealistic assumption of no errors in the reads (noiseless reads). In this work, we show that even when there is noise in the reads, one can successfully reconstruct with information requirements close to the noiseless fundamental limit. A new assembly algorithm, X-phased Multibridging, is designed based on a probabilistic model of the genome. It is shown through analysis to perform well on the model, and through simulations to perform well on real genomes.

==> statisticsOfPlot.txt <==
plot and name of the genome


G = 4646332

exact repeats:
largest simple : 3027
largest interleave: 1744
largest triple : 1742

approximate repeat:
largest simple:  5182
largest interleave: 3393
largest triple : 3393
